Taut fillings

Let $\sigma$ be a simplicial triangulation of the 2-sphere, $X$ the associated integral 2-cycle. A filling of $X$ is an integral 3-chain $M$ with $\partial M = X$; a taut filling is one with minimal $L_1$-norm. We show that any taut filling arises from an extension of $\sigma$ to a simplicial complex homeomorphic to the 3-ball. The filling is clean: it has no repeated tetrahedron, and its support complex is a clean simplicial complex. This support complex is shellable and flag: every clique in its 1-skeleton occurs as a simplex. The key to the proof is the general fact that any taut filling of an $n$-cycle splits under disjoint union, connected sum, and more generally what we call almost disjoint union, where summands are supported on sets that overlap in at most $n+1$ vertices. We used AI to formalize and prove in Lean the splitting theorem and the resulting cleanness, shellability, and flagness results.

==> formalization/formalization-description.txt <==
TAUT FILLINGS -- FORMALIZATION DESCRIPTION
Version 3.0, 2026-06-30

This file describes the formalization that accompanies the paper source.
It is intended as a public-facing record for a reader, proof assistant,
or future AI system that wants to reconstruct what was certified without
having to rely on prose alone.

1. Contents of the formalization

The Lean development formalizes the combinatorial core of the paper on
taut fillings of simplicial 2-spheres.  It covers:

  - integral chains on finite abstract simplices;
  - the boundary operator and L1 norm;
  - the filling volume Zvol and taut fillings;
  - subchains of taut chains;
  - coning and the no-internal-vertex argument;
  - almost-disjoint additivity and splitting of taut fillings;
  - rational additivity and splitting;
  - the clean support-complex theorem for taut fillings of 2-spheres;
  - free clean shellability;
  - flagness of the support complex.

The numbered paper results represented in Lean are:

  Propositions 1--5,
  Corollaries 1--2,
  Theorems 1--4.

2. What is certified directly

The formalization certifies the chain-theoretic and combinatorial statements:

  - taut subchains are taut;
  - taut chains contain no nonzero closed subchain;
  - the Zvol degree/cone bound;
  - taut fillings have no internal vertices;
  - taut fillings split under almost-disjoint union for n >= 2;
  - the rational analogue of the splitting theorem;
  - taut fillings of a simplicial 2-sphere are simplicial;
  - their support complexes satisfy the formal clean 3-complex predicates;
  - their support complexes satisfy the formal stickerball / shellability
    predicates used in the Lean development;
  - their support complexes are flag.

3. The B^3 bridge

The Lean development does not formalize topological spaces, PL homeomorphism,
or the assertion that the carrier of the support complex is homeomorphic to
B^3.  Instead it proves a combinatorial ball certificate: a clean, normal,
shellable 3-dimensional simplicial complex with the boundary data packaged
in the stickerball / any-rooted-stickerball predicates.

The paper's phrase "simplicial triangulation of B^3" therefore uses one
standard external PL-topology bridge: a shellable normal 3-pseudomanifold
with nonempty boundary is a PL 3-ball.  The boundary between the certified
Lean result and this external classical bridge is intentional and should not
be blurred.

4. How to read the Lean source

The Lean source tree is included with this source package under:

  lean/

The project files are:

  lean/lean-toolchain
  lean/lakefile.lean
  lean/lake-manifest.json
  lean/Taut.lean
  lean/Taut/*.lean

A typical build, from the directory containing lakefile.lean, is:

  lake build

or, from the paper/source root:

  cd lean && lake build

The exact toolchain and Mathlib revision are pinned by lean/lean-toolchain
and lean/lake-manifest.json.

5. Important Lean files

  Taut/Chains.lean              chains, boundary, L1 norm
  Taut/Zvol.lean                Zvol, tautness, subchains, coning
  Taut/Theorem1.lean            almost-disjoint additivity
  Taut/Splitting.lean           splitting of taut fillings
  Taut/Corollary1.lean          rational analogue
  Taut/Pseudomanifold.lean      clean/pseudomanifold/link predicates
  Taut/CleanShelling.lean       clean shelling and stickerball predicates
  Taut/Eligible.lean            eligible tetrahedra
  Taut/FlipGeom.lean            flip geometry
  Taut/PrimeStep.lean           prime/no-degree-3 reduction
  Taut/Theorem3Clean.lean       clean ball and shellability endpoints
  Taut/Theorem4.lean            flagness

6. Trust surface

The intended trust surface is the Lean kernel plus the standard Mathlib/Lean
axioms used by the development.  The development should be checked for the
absence of sorry, admit, uncontrolled local axioms, and computational escape
hatches before being treated as certified.

7. Status of this file

This file is not itself a proof.  It is a guide to the proof artifact.  The
source of authority is the Lean development in lean/ together with the paper's
informal exposition.


==> lean/lake-manifest.json <==
{"version": "1.1.0",
 "packagesDir": "/Users/doyle/.cache/taut-lean/packages",
 "packages":
 [{"url": "https://github.com/leanprover-community/mathlib4.git",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "5e932f97dd25535344f80f9dd8da3aab83df0fe6",
   "name": "mathlib",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.29.1",
   "inherited": false,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/plausible",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "83e90935a17ca19ebe4b7893c7f7066e266f50d3",
   "name": "plausible",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/LeanSearchClient",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "c5d5b8fe6e5158def25cd28eb94e4141ad97c843",
   "name": "LeanSearchClient",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/import-graph",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "48d5698bc464786347c1b0d859b18f938420f060",
   "name": "importGraph",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/ProofWidgets4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "4dd0959c44d1af0462bd604d0f87c5781307d709",
   "name": "proofwidgets",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v0.0.95+lean-v4.29.1",
   "inherited": true,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/aesop",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "7152850e7b216a0d409701617721b6e469d34bf6",
   "name": "aesop",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/quote4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "707efb56d0696634e9e965523a1bbe9ac6ce141d",
   "name": "Qq",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/batteries",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "756e3321fd3b02a85ffda19fef789916223e578c",
   "name": "batteries",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover/lean4-cli",
   "type": "git",
   "subDir": null,
   "scope": "leanprover",
   "rev": "7802da01beb530bf051ab657443f9cd9bc3e1a29",
   "name": "Cli",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.29.0",
   "inherited": true,
   "configFile": "lakefile.toml"}],
 "name": "DiscreteChambers",
 "lakeDir": ".lake"}

